Evidence for two-loop interaction from IRIS and SDO observations of penumbral brightenings

We analyzed spectral and imaging data from the Interface Region Imaging Spectrograph (IRIS), images from the Atmospheric Imaging Assembly (AIA) aboard the Solar Dynamics Observatory (SDO), and magnetograms from the Helioseismic and Magnetic Imager (HMI) aboard SDO. We report observations of small flaring loops in the penumbra of a large sunspot on July 19, 2013. Our main event consisted of a loop spanning ~ 15 arcsec, from the umbral-penumbral boundary to an opposite polarity region outside the penumbra. It lasted approximately 10 minutes with a two minute impulsive peak and was observed in all AIA/SDO channels, while the IRIS slit was located near its penumbral footpoint. Mass motions with an apparent velocity of ~ 100 km/s were detected beyond the brightening, starting in the rise phase of the impulsive peak; these were apparently associated with a higher-lying loop. We interpret these motions in terms of two-loop interaction. IRIS spectra in both the C II and Si IV lines showed very extended wings, up to about 400 km/s, first in the blue (upflows) and subsequently in the red wing. In addition to the strong lines, emission was detected in the weak lines of Cl I, O I and C I as well as in the Mg II triplet lines. Absorption features in the profiles of the C II doublet, the Si IV doublet and the Mg h and k lines indicate the existence of material with a lower source function between the brightening and the observer. We attribute this absorption to the higher loop and this adds further credibility to the two-loop interaction hypothesis. We conclude that the absorption features in the C II, Si IV and Mg II profiles originate in a higher-lying, descending loop; as this approached the already activated lower-lying loop, their interaction gave rise to the impulsive peak, the very broad line profiles and the mass motions.

==> native-names.txt <==
C. E. Alissandrakis	Κ. Ε. Αλυσσανδράκης
A. Koukras		Α. Κούκρας
S. Patsourakos		Σ. Πατσουράκος
A. Nindos		Α. Νιντος

